Modification of the classical nucleation theory based on molecular simulation data for surface tension, critical nucleus size, and nucleation rate

Nucleation in supersaturated vapor is investigated with two series of molecular dynamics simulations in the canonical ensemble. The applied methods are: (a) analysis of critical nuclei at moderate supersaturations by simulating equilibria of single droplets with surrounding vapors in small systems; (b) simulation of homogeneous nucleation during condensation with large systems containing 10^5 to 10^6 particles for calculating the nucleation rate of vapors at high supersaturations. For the Lennard-Jones fluid, truncated and shifted at 2.5 times the size parameter, it is shown that the classical nucleation theory underestimates both the nucleation rate and the size of the critical nucleus. A surface property corrected modification of this theory is proposed to consistently cover data on the surface tension of the curved interface, the critical nucleus size, and the nucleation rate.

==> nuk2008pre_symbole.txt <==
b	\energydeviation (Feder et al.)
c	\isochoric
d	\differential
h	\hevap (enthalpy of evaporation)
i	\intb
k	\kboltz
m	\LJmass LJ-Parameter, \mass
n	\inta
p	\pressure
q	\releasedenergy (Feder et al.)
r	\radius
s	\sterical sterischer Faktor

A	\area
C	\nuclcoeff
D	thickness \Drhovap
G	\gibbsenergy
J	\nuclrate, \nuclrateof
N	\absnum
S	\entropy
T	\temperature
V	\volume

\mathcal{K}	\lfkK, \lfkKof
\mathcal{N}	\nonaccomodation
\mathcal{S}	\supersat
\mathcal{Z}	\zeldovich

\alpha	\lfkaone, \lfkatwo, \estaone, \estatwo
\beta	\estahalf
\epsilon	\LJenergy LJ-Parameter
\gamma	\surfacetension
\mu	\chempot
\rho	\density
\sigma	\LJlength LJ-Parameter
\zeta	\surfaceenergy


==> recommended_referees.txt <==
Vladimir G. Baidakov, Russian Academy of Sciences (Ural Branch), Institute of Thermal Physics, ul. Amundsena 106, 620016 Ekaterinburg, Russia, +7 343 267 8806, bai@itp.uran.ru

Thomas Kraska, Universität zu Köln, Institut für Physikalische Chemie, Luxemburger Str. 116, 50939 Köln, Germany, +49 221 470 4553, t.kraska@uni-koeln.de

Markku Kulmala, Helsingin Yliopisto, Fysiikan laitos, PL 64 (Gustaf Hällströmin katu 2), 00014 Helsingin yliopisto, Finland, +358 9 191 50756, markku.kulmala@helsinki.fi

Alexander Neimark, Rutgers, The State University of New Jersey, Department of Chemical and Biochemical Engineering, 98 Brett Road, Piscataway, NJ 08854-8058, USA, +1 732 445 0834, aneimark@rutgers.edu

David Reguera, Universitat de Barcelona, Departament de Física Fonamental, Martí i Franquès 1, 08028 Barcelona, Spain, +34 93 403 9214, davidr@ffn.ub.es

